Tokens, the oft-overlooked appetizer: Large language models, the distributional hypothesis, and meaning

Tokenization is a necessary component within the current architecture of many language mod-els, including the transformer-based large language models (LLMs) of Generative AI, yet its impact on the model's cognition is often overlooked. We argue that LLMs demonstrate that the Distributional Hypothesis (DH) is sufficient for reasonably human-like language performance (particularly with respect to inferential lexical competence), and that the emergence of human-meaningful linguistic units among tokens and current structural constraints motivate changes to existing, linguistically-agnostic tokenization techniques, particularly with respect to their roles as (1) vehicles for conveying salient distributional patterns from human language to the model and as (2) semantic primitives. We explore tokenizations from a BPE tokenizer; extant model vocabularies obtained from Hugging Face and tiktoken; and the information in exemplar token vectors as they move through the layers of a RoBERTa (large) model. Besides creating suboptimal semantic building blocks and obscuring the model's access to the necessary distributional patterns, we describe how tokens and pretraining can act as a backdoor for bias and other unwanted content, which current alignment practices may not remediate. Additionally, we relay evidence that the tokenization algorithm's objective function impacts the LLM's cognition, despite being arguably meaningfully insulated from the main system intelligence. Finally, we discuss implications for architectural choices, meaning construction, the primacy of language for thought, and LLM cognition. [First uploaded to arXiv in December, 2024.]

==> COLI_template_original_bib.txt <==
@article{article1,
author = {Surname, FirstName},
year   = {2022},
title  = {This is an example of sample bibitem article title},
journal = {Sample Journal}, 
venue={Cambridge}
}

@article{article2,
author = {Surname, FirstName},
year   = {2024},
title  = {This is an example of sample bibitem article title},
journal = {Sample Journal}, 
volume = {1},
number = {1},
pages = {1--15},
location={Singapore}
}

@article{article3,
author = {Surname, FirstName},
year   = {2025},
title  = {This is an example of sample bibitem article title},
journal = {Sample Journal}, 
volume = {1},
number = {2},
pages = {12--25},
venue={Singapore}
}

@inproceedings{article4,
author = {Surname, FirstName},
year   = {2025},
title  = {This is an example of sample bibitem article title},
booktitle = {Sample Conference}, 
pages = {1--12},
address={Singapore}
}

@inproceedings{article5,
author = {Surname, FirstName},
year   = {2025},
title  = {This is an example of sample bibitem article title},
booktitle = {Sample Conference}, 
pages = {12--25},
address={Singapore}
}

@inproceedings{article6,
author = {Surname, FirstName},
year   = {2025},
title  = {This is an example of sample bibitem article title},
booktitle = {Sample Conference}, 
pages = {50--100},
address={Singapore}
}


==> todo.txt <==
New stuff: 
% https://docs.google.com/document/d/16tTKy-wo3o0DVu5XwyKIDkRtE8wXAVwO0Ho9BvP0iAU/edit?usp=sharing

==== OLD todo ==========
==== TODO ====

- Parisa said (of supradiegetic paper + crazy sounding AI code comments): Autoregressive nature so powerful in global context but fragile in local
-- Scale mismatch: can also be locally robust in the sense that grammar is retained but the whole conversation sounds crazy; I've been thinking about the relationship between next token prediction and scale lately... the NTP task is better suited to learning some kinds of linguistic structure than others, and I think part of that has to do with scale mismatch: for example if you took any single sentence or phrase from that thread where the AI sounds crazy, it sounds ok... so in that sense the NTP can be locally robust, in the sense that grammar is retained... but the whole conversation sounds crazy, which seems to be a linguistic scale that isn't easily taught through the DH/ NTP alone. Paris is capital of France can be learned through DH though!!! Set up experiment to test that DH vs. NTP? (Something touched on in the supradiegetic and tokenization papers but far from fully explored.)
I think it has to do with the scope of the next token prediction task. Which is related to atemporality since tokens are sort of both their time and space, depending on how you look at it. But basically I think some of these things are involved somehow (not fully fleshed out, of course lol): (1) I think once it gets in a niche, small area of plausible text (like a very specific register or conceptual region), it gets more and more trapped there, and drawing from that small set, sounds more unhinged (as discussed in Flatland section of supradiegetic, https://arxiv.org/abs/2306.06794). (2) Every time you say something, it gets more plausible - a one way ratchet of iterative truth/ frequency/ plausibility (bundled together from the LLM’s perspective).
(3) The relationship between next token prediction and scale... the NTP task is better suited to learning some kinds of linguistic structure than others, and I think part of that has to do with scale mismatch: for example if you took any single sentence or phrase from that thread where the AI sounds crazy, it sounds ok... so in that sense the NTP can be locally robust, in the sense that grammar is retained... but the whole conversation sounds crazy, which seems to be a linguistic scale that isn't easily taught through the DH/ NTP alone. [Word, morphology, phrase = small scales, ok through NTP... conversation, pragmatics, story, monologue = larger scales, less ok through NTP.]
(4) And they have trouble with unusual data - they have trouble retaining it - the signal overtime homogenizes I think for a lot of reasons (maybe including things like that smoothing the loss landscape is helpful for performance; this is at every level, from tokens to gradients to the “facts” learned about the world by the model). (5) I think this might tie into my theory on the fungibility-grounding axis and how continually dynamically reconstructing meaning is how we fight the fungibility of symbols to keep language meaningful to us… I don’t think LLMs know how to do that yet. Over time the meaning sort of drains out of the system.
- 2 key problem with way use, frequency us truth and dont know how modulate primacy objective function. Also interpretation (games of plausible, embodiment)


==== Really won't address ====
- “There is a disconnect between what a model does and what it could do”
"behavioral suppression" versus "true unlearning" kinda parallels the idea of Potemkin understanding... "Potemkin understanding" describes LLMs that appear to understand a concept without true underlying comprehension, "behavioral suppression" describes LLMs that appear to have forgotten unwanted capabilities while still retaining them latently

==== Feedback from Ashley ====
- Tokens are on the way out: relevant discussion+interesting piece (in Post Script?). I’d add a few sentences to recapture why (the limits reached as discussed in paper; or just put this in the discussion/conclusion after a relevant lead-in piece) and what you believe is after tokens.
- Scale mismatch also sounds like relevant discussion. Could be framed as an implication of DH and put in as a future work piece (‘future work could set up an experiment to test the effects of DH vs NTP’)

==== Won't address (here) ====
- Tokens may be on the way out re ai at least wrt some tasks but most performant computational language model, especially with informed tokenization and informed architecture and understanding how it aligns with people when, for linguistics it's a goldmine
- Spectrum, promise, lower bound, fungibility
- Point of supradiegetic is embodiment re symbol interpretation and arbitrary nature of symbols means a gap in the knowledge likely to be encoded -> don't remember what I meant exactly
- Papers showing open-endedness, rethinking tokens to say on way out; open question of knowledge of representation (kaushal and mahowald probs closest)
- flexitokens 
- https://huggingface.co/papers/2507.12720
- language does impact brains: https://direct.mit.edu/ling/article-abstract/31/4/609/100/The-Mental-Representation-of-Semitic-Words?redirectedFrom=fulltext
- greater congruity between brain, llm: https://www.nature.com/articles/s41586-025-09215-4
- Semitic words cite in tokens for language plft
- overestimating people as not NTP and underestimating LLMs as NTP (added small note)
- sort of overweighting initial embedding, limitation + --> I don't remember what I meant by this. I think I meant because it will be same for all instances, it's sort of multiplied as opposed to the unique positions? I did add a note about this.
- could use lexinvariant as baseline for info in context vs from prior learning --> moving to context paper
- the further apart from each other things are (syntactically), the worse the model should be at understanding them --> to context paper
- nietsche momin
- Meaning depends on only the thing is the thing (reality) BUT things are like other things (meaning)
- What is where in layers + tokens impact thought --> Don't remember what I meant
- What they've learned through ntp vs what that represents to us
- Separating Tongue from Thought: Activation Patching Reveals Language-Agnostic Concept Representations in Transformers: https://arxiv.org/abs/2411.08745
Important caveat to tokens as linguistic relativism (primacy of language for thought)
- Tegmark paper, evidence for regime 2 learning, https://arxiv.org/abs/2310.02207
- Zoom in on clusters just for attributional, etc, and truncate vectors at various places to see what is where
Doesn't layer Cake also mean higher level concepts?
Need to look across words: is there a subject part of latent space? Attributive? Prototypical? Embodied? Etc
The more resembles human brain and the more it divergence from ntp the more justified we are in studying it
Look at embeddings for zohran, mamdani, etc
Algorithm to find clusters depends on classification, scope. Can be advantage or disadvantage. Case study for embed then classify blows lda out of water.
I wonder if reason sentence embeddings look spread out differently is because of special tokens, aggregation onto blank slate versus onto learned embedding for specific tokens. Averages are more coarse and distributed, aka smoothing, than attention, which is like a lens or gravity warping around a star.
If stereotype characters have more stereotype names, then suggests the name itself may act as crutch, scaffold. Could go with 1d or archetypal.
- How much does a vector change with context? Bow context? Structured context?
- Not to sell short the complexity of human behaviour; we can also act as next token predictors under some conditions~\cite{TverskyKahneman1981} -- this is also language as a complex system with SDIC

==== DONE ====
- Tokens are on the way out
- Remove bank draft
- Hugging Face 2016-
- CSW Ltd 2019
- dqbd David Duong
- face team
- thomwolf 2018 or later
- Christos-C
- Embed then classify from collin coil: https://doi.org/10.31235/osf.io/2pyfa_v1
- spectrum of meaning (footnote)
- Approximately ceiling lupyan, Xu2025
- Regime 1, 2; should be better at functors, function words (worry about this part in context paper); Cui2024
- Exploring what exactly that meaning looks like
- They are making their own language

- % notes for this section
``We argue that to develop a holistic understanding of these systems, we must consider the problem that they were trained to solve: next-word prediction over Internet text. By recognizing the pressures that this task exerts, we can make predictions about the strategies that LLMs will adopt, allowing us to reason about when they will succeed or fail. Using this approach—which we call the teleological approach—we identify three factors that we hypothesize will influence LLM accuracy: the probability of the task to be performed, the probability of the target output, and the probability of the provided input... AI practitioners should be careful about using LLMs in low-probability situations. More broadly, we conclude that we should not evaluate LLMs as if they are humans but should instead treat them as a distinct type of system—one that has been shaped by its own particular set of pressures.'' --> frequency and truth are same thing, embodiment, objective functions/ posiwid teleology. However, not to overstate... they aren't just stochastic parrots, they do learn stuff. Just through this very not-human lens that makes it distorted differently for them than it is for us. Not to cut short the complexity of people as NTP~\cite{TverskyKahneman1981},~\cite{mccoy2024embers}.
- Understand most highly performant model's understanding of words
- In tokens, clarify that early models show mvp talk not think
- 7. NTP vs ``reasoning''~\cite{mccoy2024languagemodeloptimizedreasoning}, efficacy of attempts to modulate primacy of NTP...``Specifically, o1 -- like previous LLMs -- is sensitive to the probability of examples and tasks, performing better and requiring fewer "thinking tokens" in high-probability settings than in low-probability ones. These results show that optimizing a language model for reasoning can mitigate but might not fully overcome the language model's probability sensitivity.''
- genuinely a drawback to head-to-head comparison to linguistically-informed tokenizations, the algoirthm can be perfect and also BPE lets you pack as much data as possible into the training process and the other won't
- https://arxiv.org/abs/2506.06278
“Large language models (LLMs) can acquire harmful capabilities during pretraining on massive, largely unfiltered datasets [9, 62].” ... “Post-training methods like Reinforcement learning from Human Feedback discourage models from using undesired capabilities on common inputs [4, 53], but leave the underlying capabilities intact. As a result, the model remains vulnerable to attacks that can elicit these capabilities, including adversarial prompts, jailbreaks, or direct finetuning [83, 36, 80]. To address this vulnerability, recent work has tried using machine unlearning to remove undesired capabilities from LLMs [51, 66, 6]. However, existing unlearning methods also suppress capabilities rather than remove them [30, 18]. The supposedly unlearned capabilities can be restored through a few steps of finetuning, leaving the fundamental challenge of achieving true capability removal unsolved [46, 47, 22, 31].”
- “... we provide evidence of a limitation in behavioral training for robust unlearning in LLMs. Even when achieving perfect behavioral agreement with an unlearning oracle [24], models retain latent capabilities that can be easily restored through finetuning.”
- What is a Number, That a Large Language Model May Know It?: https://arxiv.org/abs/2502.01540, cursorily discussed
- Evil numbers paper from deep learning, cursorily mentioned (Betley)
- can cite https://arxiv.org/pdf/2409.01754 for potential for tokenization as cultural process: "This phenomenon poses an additional hazard to AI itself: as specific patterns become monopolized, the risk of model collapse [56] rises through a new pathway: even incorporating humans into the loop of training models might not provide the required data diversity. This not only threatens cultural diversity but also reduces the societal benefits of AI systems.”
“...we reveal a measurable surge in words preferred by ChatGPT—including delve, boast, and swift—with a causal association to its public release.”
“Notably, language is known to influence human cognition [54], and it now underpins modern machine intelligence as well. Next-generation LLMs appear to move beyond ingesting large-scale text corpora; they also internalize structured reasoning processes—such as step-by-step logical inference [20, 21]— that are themselves embedded in language."
- Tokens are a hard PL for T stance; meta-cognition, access of own representations (briefly mentioned)
- Sometimes it's valuable to disentangle from initial embedding (lexinvariant), we can shift that perspective e.g. a the article vs. a the symbol
- Marjieh \textit{et al.}, 2025 found ~\cite{marjieh2025numberlargelanguagemodel}
% notes for this section
``
learn representational spaces that blend string-like and numerical representations
reduced but not entirely eliminated by context, and how it can propagate into a realistic decision scenario. These results shed light on a representational tension in transformer models that must learn what a number is from text input.
construct a
decision scenario that reveals how string-bias can propagate
into a realistic setting leading to incorrect answers. Viewed
together, these findings shed light on an intrinsic tension between number and string representations that modern large
language models must learn to navigate'', the harkening back of the initial embedding whereas sometimes context ought to entirely override (as in lexinvariant, openendedness would be better to allow model to use either approach)~\cite{marjieh2025numberlargelanguagemodel}
``We argue that to develop a holistic understanding of these systems, we must consider the problem that they were trained to solve: next-word prediction over Internet text. By recognizing the pressures that this task exerts, we can make predictions about the strategies that LLMs will adopt, allowing us to reason about when they will succeed or fail. Using this approach—which we call the teleological approach—we identify three factors that we hypothesize will influence LLM accuracy: the probability of the task to be performed, the probability of the target output, and the probability of the provided input. To test our predictions, we evaluate five LLMs (GPT-3.5, GPT-4, Claude 3, Llama 3, and Gemini 1.0) on 11 tasks, and we find robust evidence that LLMs are influenced by probability in the hypothesized ways. Many of the experiments reveal surprising failure modes. For instance, GPT-4’s accuracy at decoding a simple cipher is 51\% when the output is a high-probability sentence but only 13\% when it is low-probability, even though this task is a deterministic one for which probability should not matter. These results show that AI practitioners should be careful about using LLMs in low-probability situations. More broadly, we conclude that we should not evaluate LLMs as if they are humans but should instead treat them as a distinct type of system—one that has been shaped by its own particular set of pressures.'' --> frequency and truth are same thing, embodiment, objective functions/ posiwid teleology. However, not to overstate... they aren't just stochastic parrots, they do learn stuff. Just through this very not-human lens that makes it distorted differently for them than it is for us. ~\cite{mccoy2024embers}
- Granularity paper by Oh and Schuler
- LayerCake: Token-Aware Contrastive Decoding within Large Language Model Layers, https://arxiv.org/abs/2507.04404
Really important for tokenization questions and what happens where in the model
- Robustness to Prompting: The learned spatiotemporal representations are fairly robust to changes in prompting. Explicitly asking the model for location or date, or providing disambiguation hints, makes little difference in performance. However, random distracting tokens or fully capitalizing entity names can degrade performance from tegmark paper https://arxiv.org/pdf/2310.02207
- boost signal with double clustering
- Rediscovering Grice, the LLM implementation of language
-- https://huggingface.co/papers/2506.14755
- SICSS: from the demographer group project --- token ratios should tell you what percentage of the training data came from which language, e.g. there are chinese tokens so some chinese data was seen during gpt-4o’s training --- this lines up with the distributional info that the LLM could learn from during training, so hopefully with downstream proficiency on at least some range of tasks, and maybe that degree of prediction tells you about the coherence between task and objective NTP as well! --- and the average length of the token length (as in types, in the vocab) will tell you about what language the model saw during training as well
-- Number of surface forms that map to same root also reflects prominence in training corpus
- Information technologies homogenize: that is the utility and price of fungibility? Fungibility is inherently degrounding, and degrounding is inherently homogenizing.
- linguistic relativism, CoT has same problem, on way out: https://arxiv.org/abs/2506.21734
- EBT, not treat all tasks or tokens the same, not commit to discrete or continuous, not hand-crafted rewards or extra supervision; unsupervised learning objectives
  - https://arxiv.org/abs/2507.02092
    - "This aligns with our claims that because traditional feed-forward Transformers cannot dynamically allocate additional computation for each prediction being made, they are unable to improve performance for each token by thinking for longer"
    

